Robustness Certification of Generative Models

Generative neural networks can be used to specify continuous transformations between images via latent-space interpolation. However, certifying that all images captured by the resulting path in the image manifold satisfy a given property can be very challenging. This is because this set is highly non-convex, thwarting existing scalable robustness analysis methods, which are often based on convex relaxations. We present ApproxLine, a scalable certification method that successfully verifies non-trivial specifications involving generative models and classifiers. ApproxLine can provide both sound deterministic and probabilistic guarantees, by capturing either infinite non-convex sets of neural network activation vectors or distributions over such sets. We show that ApproxLine is practically useful and can verify interesting interpolations in the networks latent space.

==> plots/compare_models/flip/results.dat <==
Idx name LB_0 LB_1 LB_2 LB_3 LB_4 LB_5 LB_6 LB_7 LB_8 LB_9 LB_10 LB_11 LB_12 LB_13 LB_14 LB_15 LB_16 LB_17 LB_18 LB_19 LB_20 LB_21 LB_22 LB_23 LB_24 LB_25 LB_26 LB_27 LB_28 LB_29 LB_30 LB_31 LB_32 LB_33 LB_34 LB_35 LB_36 LB_37 LB_38 LB_39 LB_avg UB_0 UB_1 UB_2 UB_3 UB_4 UB_5 UB_6 UB_7 UB_8 UB_9 UB_10 UB_11 UB_12 UB_13 UB_14 UB_15 UB_16 UB_17 UB_18 UB_19 UB_20 UB_21 UB_22 UB_23 UB_24 UB_25 UB_26 UB_27 UB_28 UB_29 UB_30 UB_31 UB_32 UB_33 UB_34 UB_35 UB_36 UB_37 UB_38 UB_39 UB_avg Speed
1 VAE$_{32}$ 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 0.38821617 0.05394052 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.20054197 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.8160675168037415 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 0.38822597 0.05396173 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.20056359 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.8160687685012817 38.73836002359167
3 VAE$_{64}$ 0.81866938 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.00000000 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.00000000 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.17286064 0.54023886 0.08080316 0.00000000 0.99999994 0.99999994 0.99999994 0.99999994 0.25374779 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.846657931804657 0.81866938 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.00000000 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.00000000 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.17287762 0.54028636 0.08081646 0.00000000 0.99999994 0.99999994 0.99999994 0.99999994 0.25377789 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.99999994 0.8466607332229614 36.59579110285267
0 AEDCycleGAN$_{32}$ 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.57742661 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 0.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.42763489 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.8251265287399292 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.57743311 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 0.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.42765081 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.8251270055770874 47.388021366205066
2 AEDCycleGAN$_{64}$ 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00463607 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.900115966796875 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.00464734 0.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000 0.9001161456108093 29.14367474708706



==> plots/standard_dataset_metric/mnist_results_best.dat <==
Idx name VerifDiff_avg Speed
1 Zono 0.9999993443489075 0.3556967429816723
2 DeepZono 0.9999993443489075 0.358189004547894
3 ExactL 0.0 6.122250290103256
4 Approx 0.13671031594276428 2.969877232722938


==> plots/standard_dataset_metric/results.dat <==
Idx name VerifLB_0 VerifLB_1 VerifLB_2 VerifLB_3 VerifLB_4 VerifLB_5 VerifLB_6 VerifLB_7 VerifLB_8 VerifLB_9 VerifLB_10 VerifLB_11 VerifLB_12 VerifLB_13 VerifLB_14 VerifLB_15 VerifLB_16 VerifLB_17 VerifLB_18 VerifLB_19 VerifLB_20 VerifLB_21 VerifLB_22 VerifLB_23 VerifLB_24 VerifLB_25 VerifLB_26 VerifLB_27 VerifLB_28 VerifLB_29 VerifLB_30 VerifLB_31 VerifLB_32 VerifLB_33 VerifLB_34 VerifLB_35 VerifLB_36 VerifLB_37 VerifLB_38 VerifLB_39 VerifLB_avg VerifUB_0 VerifUB_1 VerifUB_2 VerifUB_3 VerifUB_4 VerifUB_5 VerifUB_6 VerifUB_7 VerifUB_8 VerifUB_9 VerifUB_10 VerifUB_11 VerifUB_12 VerifUB_13 VerifUB_14 VerifUB_15 VerifUB_16 VerifUB_17 VerifUB_18 VerifUB_19 VerifUB_20 VerifUB_21 VerifUB_22 VerifUB_23 VerifUB_24 VerifUB_25 VerifUB_26 VerifUB_27 VerifUB_28 VerifUB_29 VerifUB_30 VerifUB_31 VerifUB_32 VerifUB_33 VerifUB_34 VerifUB_35 VerifUB_36 VerifUB_37 VerifUB_38 VerifUB_39 VerifUB_avg VerifDiff_0 VerifDiff_1 VerifDiff_2 VerifDiff_3 VerifDiff_4 VerifDiff_5 VerifDiff_6 VerifDiff_7 VerifDiff_8 VerifDiff_9 VerifDiff_10 VerifDiff_11 VerifDiff_12 VerifDiff_13 VerifDiff_14 VerifDiff_15 VerifDiff_16 VerifDiff_17 VerifDiff_18 VerifDiff_19 VerifDiff_20 VerifDiff_21 VerifDiff_22 VerifDiff_23 VerifDiff_24 VerifDiff_25 VerifDiff_26 VerifDiff_27 VerifDiff_28 VerifDiff_29 VerifDiff_30 VerifDiff_31 VerifDiff_32 VerifDiff_33 VerifDiff_34 VerifDiff_35 VerifDiff_36 VerifDiff_37 VerifDiff_38 VerifDiff_39 VerifDiff_avg Speed
0 Box 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.0 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 0.9999996423721313 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 0.9999996423721313 0.0048938294919207695
1 HZono 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.0 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 0.9999996423721313 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 0.9999996423721313 0.006063542766496539
2 ApproxLine$_{100}^{0.02}$ 0.92086 0.76573 0.78879 0.78629 0.94456 0.93306 0.67248 0.80268 0.82723 0.92621 0.94776 0.81206 0.87000 0.91999 0.92999 0.94943 0.92567 0.95815 0.86000 0.88699 0.81534 0.78564 0.94000 0.92998 0.89065 0.65640 0.95912 0.80257 0.89289 0.88999 0.97831 0.94452 0.71612 0.68181 0.86269 0.96403 0.88208 0.89998 0.89999 0.72196 0.863549530506134 0.94096 0.78579 0.80895 0.80637 0.96456 0.95306 0.69258 0.82276 0.84731 0.94624 0.96784 0.83211 0.89000 0.94000 0.95000 0.96944 0.94568 0.97816 0.88005 0.90706 0.83545 0.80568 0.96002 0.95000 0.91073 0.67657 0.97913 0.82271 0.91291 0.91000 0.99835 0.96457 0.73629 0.70190 0.88273 0.98404 0.90217 0.92000 0.92000 0.74204 0.8836053609848022 0.02010 0.02006 0.02016 0.02008 0.02000 0.02000 0.02010 0.02008 0.02008 0.02003 0.02008 0.02004 0.02000 0.02001 0.02000 0.02002 0.02001 0.02001 0.02006 0.02006 0.02012 0.02004 0.02003 0.02002 0.02008 0.02017 0.02001 0.02014 0.02002 0.02000 0.02004 0.02005 0.02017 0.02009 0.02005 0.02000 0.02010 0.02002 0.02001 0.02009 0.020055845379829407 27.549202460078522
3 ApproxLine$_{75}^{0.02}$ 0.91086 0.75573 0.78357 0.77629 0.93456 0.92306 0.67248 0.79268 0.81910 0.91621 0.93776 0.80206 0.87000 0.90999 0.91999 0.93943 0.91567 0.94815 0.85000 0.87699 0.80534 0.77564 0.93000 0.91998 0.88065 0.64640 0.94912 0.79257 0.88289 0.87999 0.96831 0.93452 0.70630 0.67181 0.85269 0.95403 0.87208 0.88998 0.88999 0.71196 0.8542202711105347 0.94096 0.78579 0.81373 0.80637 0.96456 0.95306 0.70258 0.82276 0.84918 0.94624 0.96784 0.83211 0.90000 0.94000 0.95000 0.96944 0.94568 0.97816 0.88005 0.90706 0.83545 0.80568 0.96002 0.95000 0.91073 0.67657 0.97913 0.82271 0.91291 0.91000 0.99835 0.96457 0.73647 0.70190 0.88273 0.98404 0.90217 0.92000 0.92000 0.74204 0.8842760920524597 0.03010 0.03006 0.03016 0.03008 0.03000 0.03000 0.03010 0.03008 0.03008 0.03003 0.03008 0.03004 0.03000 0.03001 0.03000 0.03002 0.03001 0.03001 0.03006 0.03006 0.03012 0.03004 0.03003 0.03002 0.03008 0.03017 0.03001 0.03014 0.03002 0.03000 0.03004 0.03005 0.03017 0.03009 0.03005 0.03000 0.03010 0.03002 0.03001 0.03009 0.030055832117795944 27.71998936555814
4 ApproxLine$_{50}^{0.02}$ 0.92086 0.76573 0.78879 0.78629 0.94456 0.93306 0.67248 0.80268 0.82723 0.92621 0.94776 0.81206 0.87000 0.91999 0.92999 0.94943 0.92567 0.95815 0.86000 0.88699 0.81534 0.78564 0.94000 0.92998 0.89065 0.65640 0.95912 0.80257 0.89289 0.88999 0.97831 0.94452 0.71612 0.68181 0.86269 0.96403 0.88208 0.89998 0.89999 0.72196 0.863549530506134 0.94096 0.78579 0.80895 0.80637 0.96456 0.95306 0.69258 0.82276 0.84731 0.94624 0.96784 0.83211 0.89000 0.94000 0.95000 0.96944 0.94568 0.97816 0.88005 0.90706 0.83545 0.80568 0.96002 0.95000 0.91073 0.67657 0.97913 0.82271 0.91291 0.91000 0.99835 0.96457 0.73629 0.70190 0.88273 0.98404 0.90217 0.92000 0.92000 0.74204 0.8836053609848022 0.02010 0.02006 0.02016 0.02008 0.02000 0.02000 0.02010 0.02008 0.02008 0.02003 0.02008 0.02004 0.02000 0.02001 0.02000 0.02002 0.02001 0.02001 0.02006 0.02006 0.02012 0.02004 0.02003 0.02002 0.02008 0.02017 0.02001 0.02014 0.02002 0.02000 0.02004 0.02005 0.02017 0.02009 0.02005 0.02000 0.02010 0.02002 0.02001 0.02009 0.020055845379829407 27.61721446829848
5 ApproxLine$_{100}^{0.3467}$ 0.85670 0.72597 0.73251 0.73269 0.88100 0.88203 0.64096 0.73839 0.78470 0.86582 0.88420 0.77314 0.81845 0.87219 0.87250 0.88059 0.87169 0.89807 0.79849 0.82665 0.75223 0.73389 0.88089 0.87980 0.82797 0.61504 0.89835 0.74576 0.83391 0.84384 0.91851 0.88268 0.66303 0.65148 0.80364 0.91223 0.81996 0.85081 0.83659 0.66177 0.8087274432182312 0.94438 0.81050 0.82183 0.81810 0.95740 0.95565 0.72758 0.82338 0.86422 0.94930 0.96832 0.85369 0.89526 0.95206 0.95197 0.96193 0.94873 0.97929 0.88551 0.91325 0.83978 0.81535 0.96122 0.96087 0.91474 0.70683 0.98012 0.83438 0.91271 0.92374 0.99854 0.96670 0.75223 0.73935 0.88908 0.98518 0.90819 0.93382 0.91449 0.74840 0.8917011022567749 0.08768 0.08453 0.08932 0.08541 0.07640 0.07362 0.08661 0.08499 0.07952 0.08348 0.08412 0.08055 0.07681 0.07987 0.07947 0.08134 0.07704 0.08122 0.08703 0.08661 0.08755 0.08147 0.08033 0.08107 0.08676 0.09178 0.08177 0.08862 0.07880 0.07990 0.08003 0.08401 0.08920 0.08787 0.08544 0.07294 0.08823 0.08301 0.07790 0.08664 0.08297382295131683 23.41755564388819
6 ApproxLine$_{75}^{0.3467}$ 0.88583 0.74148 0.76075 0.76240 0.91100 0.91201 0.65080 0.76798 0.80511 0.89568 0.91396 0.78984 0.84837 0.89219 0.90246 0.91046 0.90166 0.92799 0.82780 0.85634 0.78161 0.76385 0.91080 0.89971 0.85731 0.63312 0.92805 0.76489 0.86390 0.86379 0.94844 0.91240 0.69227 0.66141 0.83347 0.94222 0.84936 0.87070 0.86638 0.69133 0.834978461265564 0.94438 0.79700 0.82090 0.81810 0.95740 0.95565 0.70845 0.82338 0.85482 0.94930 0.96832 0.84191 0.89526 0.94211 0.95197 0.96193 0.94873 0.97929 0.88551 0.91325 0.83978 0.81535 0.96122 0.95087 0.91474 0.69637 0.98012 0.82475 0.91271 0.91379 0.99854 0.96670 0.75223 0.72042 0.88908 0.98518 0.90819 0.92397 0.91449 0.74840 0.8883635401725769 0.05855 0.05552 0.06015 0.05569 0.04640 0.04365 0.05765 0.05540 0.04971 0.05362 0.05436 0.05207 0.04689 0.04992 0.04951 0.05147 0.04707 0.05130 0.05771 0.05692 0.05817 0.05150 0.05042 0.05116 0.05742 0.06325 0.05207 0.05986 0.04881 0.05000 0.05010 0.05429 0.05997 0.05900 0.05560 0.04296 0.05883 0.05327 0.04811 0.05707 0.05338514968752861 23.4731057635881
7 ApproxLine$_{50}^{0.3467}$ 0.86697 0.72165 0.74747 0.74293 0.89100 0.89203 0.64096 0.74881 0.78722 0.87582 0.89424 0.77463 0.83845 0.88225 0.88254 0.89067 0.88170 0.90811 0.80794 0.83669 0.76223 0.74390 0.89096 0.87987 0.83807 0.62355 0.90826 0.74547 0.84392 0.84385 0.92855 0.89278 0.67342 0.65156 0.81365 0.92224 0.82982 0.85090 0.84663 0.67189 0.8168396949768066 0.94438 0.79700 0.82638 0.81810 0.95740 0.95565 0.71800 0.82338 0.85663 0.94930 0.96832 0.84603 0.90500 0.95206 0.95197 0.96193 0.94873 0.97929 0.88551 0.91325 0.83978 0.81535 0.96122 0.95087 0.91474 0.70584 0.98012 0.82475 0.91271 0.91379 0.99854 0.96670 0.75240 0.72994 0.88908 0.98518 0.90819 0.92397 0.91449 0.74840 0.8898587226867676 0.07740 0.07536 0.07890 0.07516 0.06640 0.06362 0.07704 0.07457 0.06941 0.07347 0.07408 0.07139 0.06656 0.06981 0.06943 0.07126 0.06703 0.07118 0.07757 0.07657 0.07755 0.07145 0.07026 0.07100 0.07667 0.08229 0.07186 0.07928 0.06879 0.06994 0.06998 0.07392 0.07898 0.07838 0.07543 0.06293 0.07837 0.07306 0.06786 0.07652 0.07301916182041168 23.78314687757287
8 ApproxLine$_{100}^{0.6733}$ 0.66898 0.56108 0.57452 0.57415 0.70798 0.71088 0.48901 0.57635 0.62767 0.67701 0.69424 0.60745 0.66334 0.68087 0.68970 0.68968 0.69986 0.70645 0.62244 0.64854 0.59215 0.58533 0.69101 0.68152 0.64492 0.47732 0.70447 0.57656 0.66580 0.65979 0.72364 0.69160 0.52347 0.50501 0.63138 0.73964 0.64263 0.65938 0.66755 0.51843 0.6362951993942261 0.95793 0.84585 0.86371 0.86017 0.96416 0.96652 0.77723 0.86177 0.89030 0.95982 0.97777 0.87788 0.92114 0.95371 0.96102 0.96981 0.96015 0.98354 0.90891 0.93583 0.88099 0.85908 0.96777 0.95771 0.93335 0.76819 0.98544 0.86594 0.93326 0.93501 0.99910 0.97542 0.81245 0.79320 0.91661 0.98898 0.93148 0.94263 0.93139 0.80574 0.9145236015319824 0.28895 0.28476 0.28919 0.28601 0.25618 0.25564 0.28822 0.28542 0.26263 0.28281 0.28353 0.27043 0.25781 0.27284 0.27132 0.28013 0.26029 0.27709 0.28647 0.28729 0.28884 0.27375 0.27676 0.27619 0.28843 0.29087 0.28097 0.28939 0.26746 0.27522 0.27546 0.28382 0.28898 0.28819 0.28523 0.24934 0.28885 0.28325 0.26384 0.28731 0.27822867035865784 19.293824531850404
9 ApproxLine$_{75}^{0.6733}$ 0.66852 0.56066 0.57413 0.57376 0.70750 0.71044 0.48866 0.57595 0.62726 0.67657 0.69378 0.60708 0.66288 0.68040 0.68924 0.68921 0.69940 0.70599 0.62200 0.64810 0.59179 0.58494 0.69054 0.68105 0.64447 0.47697 0.70399 0.57620 0.66538 0.65933 0.72316 0.69115 0.52310 0.50466 0.63097 0.73917 0.64218 0.65897 0.66712 0.51809 0.6358684301376343 0.95795 0.84591 0.86380 0.86026 0.96417 0.96657 0.77736 0.86185 0.89037 0.95986 0.97779 0.87799 0.92117 0.95372 0.96103 0.96983 0.96017 0.98356 0.90896 0.93587 0.88111 0.85917 0.96778 0.95771 0.93338 0.76832 0.98544 0.86607 0.93331 0.93503 0.99910 0.97545 0.81256 0.79333 0.91668 0.98900 0.93150 0.94271 0.93144 0.80588 0.9145790934562683 0.28943 0.28524 0.28967 0.28649 0.25667 0.25612 0.28870 0.28590 0.26311 0.28329 0.28401 0.27091 0.25829 0.27332 0.27180 0.28061 0.26078 0.27757 0.28695 0.28777 0.28932 0.27423 0.27724 0.27667 0.28891 0.29135 0.28145 0.28987 0.26794 0.27570 0.27594 0.28430 0.28946 0.28867 0.28571 0.24983 0.28933 0.28374 0.26432 0.28779 0.2787105441093445 19.08714609195944
10 ApproxLine$_{50}^{0.6733}$ 0.66837 0.56053 0.57399 0.57364 0.70735 0.71030 0.48854 0.57583 0.62714 0.67642 0.69364 0.60694 0.66274 0.68025 0.68908 0.68906 0.69925 0.70584 0.62187 0.64796 0.59169 0.58481 0.69039 0.68089 0.64433 0.47684 0.70384 0.57606 0.66524 0.65920 0.72301 0.69101 0.52299 0.50453 0.63083 0.73902 0.64205 0.65885 0.66698 0.51799 0.635732114315033 0.95795 0.84593 0.86382 0.86029 0.96417 0.96658 0.77739 0.86189 0.89041 0.95986 0.97780 0.87800 0.92119 0.95372 0.96104 0.96983 0.96018 0.98357 0.90897 0.93588 0.88116 0.85919 0.96779 0.95771 0.93339 0.76835 0.98544 0.86608 0.93333 0.93505 0.99910 0.97546 0.81260 0.79335 0.91670 0.98900 0.93154 0.94274 0.93145 0.80593 0.9145957827568054 0.28959 0.28540 0.28982 0.28665 0.25682 0.25628 0.28885 0.28606 0.26327 0.28345 0.28417 0.27106 0.25844 0.27347 0.27195 0.28077 0.26093 0.27773 0.28711 0.28792 0.28947 0.27438 0.27739 0.27682 0.28906 0.29151 0.28161 0.29002 0.26809 0.27585 0.27609 0.28446 0.28961 0.28882 0.28586 0.24998 0.28948 0.28389 0.26447 0.28794 0.2788636386394501 19.151662734071724
11 ApproxLine$_{100}^{1.0}$ 0.07787 0.06181 0.06462 0.06056 0.06924 0.07766 0.04696 0.06148 0.07286 0.06822 0.07917 0.06173 0.07607 0.06891 0.06892 0.07905 0.07780 0.07935 0.05581 0.07570 0.07101 0.06180 0.06961 0.06001 0.06685 0.05363 0.07997 0.06055 0.07539 0.07677 0.08082 0.07887 0.06781 0.06705 0.07514 0.07962 0.07653 0.07607 0.06667 0.05639 0.06960903108119965 0.99697 0.98091 0.98372 0.97966 0.98834 0.99676 0.96606 0.98058 0.99197 0.98733 0.99827 0.98084 0.99517 0.98801 0.98802 0.99816 0.99690 0.99845 0.97491 0.99481 0.99011 0.98090 0.98872 0.97911 0.98596 0.97274 0.99907 0.97966 0.99449 0.99587 0.99992 0.99797 0.98691 0.98616 0.99425 0.99871 0.99563 0.99518 0.98577 0.97550 0.9887116551399231 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.9191023707389832 6.172445593848824
12 ApproxLine$_{75}^{1.0}$ 0.06751 0.05280 0.05599 0.05183 0.05837 0.06698 0.03926 0.05302 0.06361 0.05753 0.06822 0.05248 0.06611 0.05814 0.05805 0.06832 0.06725 0.06877 0.04572 0.06573 0.06211 0.05231 0.05873 0.04916 0.05667 0.04635 0.06897 0.05174 0.06559 0.06657 0.06965 0.06813 0.05953 0.05866 0.06534 0.06859 0.06639 0.06608 0.05658 0.04848 0.05978130176663399 0.99778 0.98307 0.98626 0.98210 0.98864 0.99725 0.96953 0.98329 0.99388 0.98780 0.99850 0.98275 0.99638 0.98841 0.98832 0.99859 0.99752 0.99904 0.97599 0.99600 0.99238 0.98258 0.98900 0.97944 0.98695 0.97662 0.99924 0.98201 0.99586 0.99684 0.99992 0.99840 0.98980 0.98893 0.99562 0.99885 0.99667 0.99635 0.98685 0.97876 0.9900540113449097 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.9302725791931152 6.317192429797724
13 ApproxLine$_{50}^{1.0}$ 0.05633 0.04283 0.04606 0.04225 0.04707 0.05612 0.03022 0.04279 0.05357 0.04654 0.05710 0.04291 0.05517 0.04688 0.04688 0.05694 0.05623 0.05706 0.03515 0.05517 0.05274 0.04307 0.04732 0.03751 0.04580 0.03828 0.05744 0.04228 0.05494 0.05569 0.05793 0.05694 0.05061 0.05031 0.05484 0.05723 0.05568 0.05520 0.04563 0.03989 0.049314361065626144 0.99835 0.98485 0.98808 0.98427 0.98908 0.99814 0.97223 0.98481 0.99558 0.98856 0.99912 0.98492 0.99718 0.98890 0.98890 0.99895 0.99825 0.99908 0.97717 0.99718 0.99476 0.98509 0.98933 0.97952 0.98782 0.98030 0.99946 0.98430 0.99695 0.99770 0.99995 0.99896 0.99263 0.99233 0.99686 0.99924 0.99769 0.99722 0.98764 0.98191 0.991331934928894 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94201 0.94202 0.94202 0.94201 0.94201 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94201 0.94202 0.94202 0.94201 0.94202 0.9420175552368164 6.713430977901444
14 ExactLine 0.19000 0.13000 0.16906 0.17000 0.18456 0.19000 0.10000 0.16000 0.20000 0.18434 0.20000 0.17835 0.18000 0.18000 0.18000 0.19000 0.20000 0.20000 0.16000 0.18350 0.18346 0.13931 0.18000 0.17000 0.17000 0.13621 0.19000 0.18000 0.19811 0.17000 0.20000 0.18566 0.13666 0.10609 0.16315 0.20000 0.18000 0.19000 0.17000 0.17000 0.1737116426229477 0.99000 0.93000 0.96906 0.97000 0.98456 0.99000 0.90000 0.96000 1.00000 0.98434 1.00000 0.97835 0.98000 0.98000 0.98000 0.99000 1.00000 1.00000 0.96000 0.98350 0.98346 0.93931 0.98000 0.97000 0.97000 0.93621 0.99000 0.98000 0.99811 0.97000 1.00000 0.98566 0.93666 0.90609 0.96315 1.00000 0.98000 0.99000 0.97000 0.97000 0.9737111330032349 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.7999992966651917 36.530660489681175
16 Samples 0.10982 0.06988 0.10982 0.09982 0.10982 0.10982 0.04990 0.07984 0.10982 0.09984 0.10953 0.09984 0.10982 0.10982 0.10982 0.10982 0.10982 0.09982 0.08986 0.09984 0.10946 0.04994 0.10982 0.09984 0.10982 0.09942 0.10982 0.08984 0.09982 0.08984 0.10982 0.09984 0.09982 0.06990 0.06988 0.10982 0.10982 0.10982 0.09982 0.09982 0.0985599011182785 1.00000 0.96006 1.00000 0.99000 1.00000 1.00000 0.94008 0.97002 1.00000 0.99002 0.99972 0.99002 1.00000 1.00000 1.00000 1.00000 1.00000 0.99000 0.98004 0.99002 0.99965 0.94012 1.00000 0.99002 1.00000 0.98962 1.00000 0.98002 0.99000 0.98002 1.00000 0.99002 0.99000 0.96008 0.96006 1.00000 1.00000 1.00000 0.99000 0.99000 0.9887391328811646 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89020 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89020 0.89018 0.89018 0.89018 0.89018 0.89020 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.8901796340942383 54.40378890037071


==> plots/standard_dataset_metric/results_best.dat <==
Idx name VerifLB_0 VerifLB_1 VerifLB_2 VerifLB_3 VerifLB_4 VerifLB_5 VerifLB_6 VerifLB_7 VerifLB_8 VerifLB_9 VerifLB_10 VerifLB_11 VerifLB_12 VerifLB_13 VerifLB_14 VerifLB_15 VerifLB_16 VerifLB_17 VerifLB_18 VerifLB_19 VerifLB_20 VerifLB_21 VerifLB_22 VerifLB_23 VerifLB_24 VerifLB_25 VerifLB_26 VerifLB_27 VerifLB_28 VerifLB_29 VerifLB_30 VerifLB_31 VerifLB_32 VerifLB_33 VerifLB_34 VerifLB_35 VerifLB_36 VerifLB_37 VerifLB_38 VerifLB_39 VerifLB_avg VerifUB_0 VerifUB_1 VerifUB_2 VerifUB_3 VerifUB_4 VerifUB_5 VerifUB_6 VerifUB_7 VerifUB_8 VerifUB_9 VerifUB_10 VerifUB_11 VerifUB_12 VerifUB_13 VerifUB_14 VerifUB_15 VerifUB_16 VerifUB_17 VerifUB_18 VerifUB_19 VerifUB_20 VerifUB_21 VerifUB_22 VerifUB_23 VerifUB_24 VerifUB_25 VerifUB_26 VerifUB_27 VerifUB_28 VerifUB_29 VerifUB_30 VerifUB_31 VerifUB_32 VerifUB_33 VerifUB_34 VerifUB_35 VerifUB_36 VerifUB_37 VerifUB_38 VerifUB_39 VerifUB_avg VerifDiff_0 VerifDiff_1 VerifDiff_2 VerifDiff_3 VerifDiff_4 VerifDiff_5 VerifDiff_6 VerifDiff_7 VerifDiff_8 VerifDiff_9 VerifDiff_10 VerifDiff_11 VerifDiff_12 VerifDiff_13 VerifDiff_14 VerifDiff_15 VerifDiff_16 VerifDiff_17 VerifDiff_18 VerifDiff_19 VerifDiff_20 VerifDiff_21 VerifDiff_22 VerifDiff_23 VerifDiff_24 VerifDiff_25 VerifDiff_26 VerifDiff_27 VerifDiff_28 VerifDiff_29 VerifDiff_30 VerifDiff_31 VerifDiff_32 VerifDiff_33 VerifDiff_34 VerifDiff_35 VerifDiff_36 VerifDiff_37 VerifDiff_38 VerifDiff_39 VerifDiff_avg Speed
1 HZono 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.0 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 0.9999996423721313 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 1.00000 0.9999996423721313 0.006063542766496539
2 Sampling 0.10982 0.06988 0.10982 0.09982 0.10982 0.10982 0.04990 0.07984 0.10982 0.09984 0.10953 0.09984 0.10982 0.10982 0.10982 0.10982 0.10982 0.09982 0.08986 0.09984 0.10946 0.04994 0.10982 0.09984 0.10982 0.09942 0.10982 0.08984 0.09982 0.08984 0.10982 0.09984 0.09982 0.06990 0.06988 0.10982 0.10982 0.10982 0.09982 0.09982 0.0985599011182785 1.00000 0.96006 1.00000 0.99000 1.00000 1.00000 0.94008 0.97002 1.00000 0.99002 0.99972 0.99002 1.00000 1.00000 1.00000 1.00000 1.00000 0.99000 0.98004 0.99002 0.99965 0.94012 1.00000 0.99002 1.00000 0.98962 1.00000 0.98002 0.99000 0.98002 1.00000 0.99002 0.99000 0.96008 0.96006 1.00000 1.00000 1.00000 0.99000 0.99000 0.9887391328811646 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89020 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89020 0.89018 0.89018 0.89018 0.89018 0.89020 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.89018 0.8901796340942383 54.40378890037071
3 ExactL 0.19000 0.13000 0.16906 0.17000 0.18456 0.19000 0.10000 0.16000 0.20000 0.18434 0.20000 0.17835 0.18000 0.18000 0.18000 0.19000 0.20000 0.20000 0.16000 0.18350 0.18346 0.13931 0.18000 0.17000 0.17000 0.13621 0.19000 0.18000 0.19811 0.17000 0.20000 0.18566 0.13666 0.10609 0.16315 0.20000 0.18000 0.19000 0.17000 0.17000 0.1737116426229477 0.99000 0.93000 0.96906 0.97000 0.98456 0.99000 0.90000 0.96000 1.00000 0.98434 1.00000 0.97835 0.98000 0.98000 0.98000 0.99000 1.00000 1.00000 0.96000 0.98350 0.98346 0.93931 0.98000 0.97000 0.97000 0.93621 0.99000 0.98000 0.99811 0.97000 1.00000 0.98566 0.93666 0.90609 0.96315 1.00000 0.98000 0.99000 0.97000 0.97000 0.9737111330032349 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.80000 0.7999992966651917 36.530660489681175
4 Approx 0.93898 0.78405 0.80705 0.80455 0.95432 0.95168 0.69064 0.81235 0.84393 0.94438 0.96373 0.83032 0.88833 0.93822 0.94825 0.95904 0.94405 0.97636 0.87826 0.90514 0.82688 0.80393 0.95829 0.94817 0.90804 0.67454 0.97732 0.81224 0.90519 0.90827 0.99649 0.96240 0.73440 0.69998 0.88086 0.98256 0.90027 0.91816 0.90971 0.73163 0.8800739049911499 0.94097 0.78592 0.80910 0.80651 0.95598 0.95306 0.69261 0.81432 0.84580 0.94624 0.96567 0.83211 0.89000 0.94001 0.95000 0.96087 0.94578 0.97816 0.88012 0.90706 0.82889 0.80569 0.96014 0.95000 0.91000 0.67661 0.97913 0.81424 0.90694 0.91000 0.99835 0.96428 0.73645 0.70193 0.88273 0.98404 0.90223 0.92000 0.91143 0.73359 0.8819238543510437 0.00199 0.00187 0.00205 0.00196 0.00167 0.00138 0.00197 0.00197 0.00187 0.00186 0.00194 0.00179 0.00167 0.00179 0.00175 0.00182 0.00173 0.00180 0.00186 0.00192 0.00201 0.00176 0.00185 0.00183 0.00196 0.00207 0.00181 0.00201 0.00175 0.00173 0.00186 0.00188 0.00206 0.00195 0.00187 0.00148 0.00196 0.00183 0.00172 0.00196 0.0018500819569453597 26.058742936453783


==> plots/standard_dataset_metric/results_compare.dat <==
Idx name VerifLB_0 VerifLB_1 VerifLB_2 VerifLB_3 VerifLB_4 VerifLB_5 VerifLB_6 VerifLB_7 VerifLB_8 VerifLB_9 VerifLB_10 VerifLB_11 VerifLB_12 VerifLB_13 VerifLB_14 VerifLB_15 VerifLB_16 VerifLB_17 VerifLB_18 VerifLB_19 VerifLB_20 VerifLB_21 VerifLB_22 VerifLB_23 VerifLB_24 VerifLB_25 VerifLB_26 VerifLB_27 VerifLB_28 VerifLB_29 VerifLB_30 VerifLB_31 VerifLB_32 VerifLB_33 VerifLB_34 VerifLB_35 VerifLB_36 VerifLB_37 VerifLB_38 VerifLB_39 VerifLB_avg VerifUB_0 VerifUB_1 VerifUB_2 VerifUB_3 VerifUB_4 VerifUB_5 VerifUB_6 VerifUB_7 VerifUB_8 VerifUB_9 VerifUB_10 VerifUB_11 VerifUB_12 VerifUB_13 VerifUB_14 VerifUB_15 VerifUB_16 VerifUB_17 VerifUB_18 VerifUB_19 VerifUB_20 VerifUB_21 VerifUB_22 VerifUB_23 VerifUB_24 VerifUB_25 VerifUB_26 VerifUB_27 VerifUB_28 VerifUB_29 VerifUB_30 VerifUB_31 VerifUB_32 VerifUB_33 VerifUB_34 VerifUB_35 VerifUB_36 VerifUB_37 VerifUB_38 VerifUB_39 VerifUB_avg VerifDiff_0 VerifDiff_1 VerifDiff_2 VerifDiff_3 VerifDiff_4 VerifDiff_5 VerifDiff_6 VerifDiff_7 VerifDiff_8 VerifDiff_9 VerifDiff_10 VerifDiff_11 VerifDiff_12 VerifDiff_13 VerifDiff_14 VerifDiff_15 VerifDiff_16 VerifDiff_17 VerifDiff_18 VerifDiff_19 VerifDiff_20 VerifDiff_21 VerifDiff_22 VerifDiff_23 VerifDiff_24 VerifDiff_25 VerifDiff_26 VerifDiff_27 VerifDiff_28 VerifDiff_29 VerifDiff_30 VerifDiff_31 VerifDiff_32 VerifDiff_33 VerifDiff_34 VerifDiff_35 VerifDiff_36 VerifDiff_37 VerifDiff_38 VerifDiff_39 VerifDiff_avg Speed
2 $_{100}^{.02}$ 0.92086 0.76573 0.78879 0.78629 0.94456 0.93306 0.67248 0.80268 0.82723 0.92621 0.94776 0.81206 0.87000 0.91999 0.92999 0.94943 0.92567 0.95815 0.86000 0.88699 0.81534 0.78564 0.94000 0.92998 0.89065 0.65640 0.95912 0.80257 0.89289 0.88999 0.97831 0.94452 0.71612 0.68181 0.86269 0.96403 0.88208 0.89998 0.89999 0.72196 0.863549530506134 0.94096 0.78579 0.80895 0.80637 0.96456 0.95306 0.69258 0.82276 0.84731 0.94624 0.96784 0.83211 0.89000 0.94000 0.95000 0.96944 0.94568 0.97816 0.88005 0.90706 0.83545 0.80568 0.96002 0.95000 0.91073 0.67657 0.97913 0.82271 0.91291 0.91000 0.99835 0.96457 0.73629 0.70190 0.88273 0.98404 0.90217 0.92000 0.92000 0.74204 0.8836053609848022 0.02010 0.02006 0.02016 0.02008 0.02000 0.02000 0.02010 0.02008 0.02008 0.02003 0.02008 0.02004 0.02000 0.02001 0.02000 0.02002 0.02001 0.02001 0.02006 0.02006 0.02012 0.02004 0.02003 0.02002 0.02008 0.02017 0.02001 0.02014 0.02002 0.02000 0.02004 0.02005 0.02017 0.02009 0.02005 0.02000 0.02010 0.02002 0.02001 0.02009 0.020055845379829407 27.549202460078522
3 $_{75}^{.02}$ 0.91086 0.75573 0.78357 0.77629 0.93456 0.92306 0.67248 0.79268 0.81910 0.91621 0.93776 0.80206 0.87000 0.90999 0.91999 0.93943 0.91567 0.94815 0.85000 0.87699 0.80534 0.77564 0.93000 0.91998 0.88065 0.64640 0.94912 0.79257 0.88289 0.87999 0.96831 0.93452 0.70630 0.67181 0.85269 0.95403 0.87208 0.88998 0.88999 0.71196 0.8542202711105347 0.94096 0.78579 0.81373 0.80637 0.96456 0.95306 0.70258 0.82276 0.84918 0.94624 0.96784 0.83211 0.90000 0.94000 0.95000 0.96944 0.94568 0.97816 0.88005 0.90706 0.83545 0.80568 0.96002 0.95000 0.91073 0.67657 0.97913 0.82271 0.91291 0.91000 0.99835 0.96457 0.73647 0.70190 0.88273 0.98404 0.90217 0.92000 0.92000 0.74204 0.8842760920524597 0.03010 0.03006 0.03016 0.03008 0.03000 0.03000 0.03010 0.03008 0.03008 0.03003 0.03008 0.03004 0.03000 0.03001 0.03000 0.03002 0.03001 0.03001 0.03006 0.03006 0.03012 0.03004 0.03003 0.03002 0.03008 0.03017 0.03001 0.03014 0.03002 0.03000 0.03004 0.03005 0.03017 0.03009 0.03005 0.03000 0.03010 0.03002 0.03001 0.03009 0.030055832117795944 27.71998936555814
4 $_{50}^{.02}$ 0.92086 0.76573 0.78879 0.78629 0.94456 0.93306 0.67248 0.80268 0.82723 0.92621 0.94776 0.81206 0.87000 0.91999 0.92999 0.94943 0.92567 0.95815 0.86000 0.88699 0.81534 0.78564 0.94000 0.92998 0.89065 0.65640 0.95912 0.80257 0.89289 0.88999 0.97831 0.94452 0.71612 0.68181 0.86269 0.96403 0.88208 0.89998 0.89999 0.72196 0.863549530506134 0.94096 0.78579 0.80895 0.80637 0.96456 0.95306 0.69258 0.82276 0.84731 0.94624 0.96784 0.83211 0.89000 0.94000 0.95000 0.96944 0.94568 0.97816 0.88005 0.90706 0.83545 0.80568 0.96002 0.95000 0.91073 0.67657 0.97913 0.82271 0.91291 0.91000 0.99835 0.96457 0.73629 0.70190 0.88273 0.98404 0.90217 0.92000 0.92000 0.74204 0.8836053609848022 0.02010 0.02006 0.02016 0.02008 0.02000 0.02000 0.02010 0.02008 0.02008 0.02003 0.02008 0.02004 0.02000 0.02001 0.02000 0.02002 0.02001 0.02001 0.02006 0.02006 0.02012 0.02004 0.02003 0.02002 0.02008 0.02017 0.02001 0.02014 0.02002 0.02000 0.02004 0.02005 0.02017 0.02009 0.02005 0.02000 0.02010 0.02002 0.02001 0.02009 0.020055845379829407 27.61721446829848
5 $_{100}^{.3467}$ 0.85670 0.72597 0.73251 0.73269 0.88100 0.88203 0.64096 0.73839 0.78470 0.86582 0.88420 0.77314 0.81845 0.87219 0.87250 0.88059 0.87169 0.89807 0.79849 0.82665 0.75223 0.73389 0.88089 0.87980 0.82797 0.61504 0.89835 0.74576 0.83391 0.84384 0.91851 0.88268 0.66303 0.65148 0.80364 0.91223 0.81996 0.85081 0.83659 0.66177 0.8087274432182312 0.94438 0.81050 0.82183 0.81810 0.95740 0.95565 0.72758 0.82338 0.86422 0.94930 0.96832 0.85369 0.89526 0.95206 0.95197 0.96193 0.94873 0.97929 0.88551 0.91325 0.83978 0.81535 0.96122 0.96087 0.91474 0.70683 0.98012 0.83438 0.91271 0.92374 0.99854 0.96670 0.75223 0.73935 0.88908 0.98518 0.90819 0.93382 0.91449 0.74840 0.8917011022567749 0.08768 0.08453 0.08932 0.08541 0.07640 0.07362 0.08661 0.08499 0.07952 0.08348 0.08412 0.08055 0.07681 0.07987 0.07947 0.08134 0.07704 0.08122 0.08703 0.08661 0.08755 0.08147 0.08033 0.08107 0.08676 0.09178 0.08177 0.08862 0.07880 0.07990 0.08003 0.08401 0.08920 0.08787 0.08544 0.07294 0.08823 0.08301 0.07790 0.08664 0.08297382295131683 23.41755564388819
6 $_{75}^{.3467}$ 0.88583 0.74148 0.76075 0.76240 0.91100 0.91201 0.65080 0.76798 0.80511 0.89568 0.91396 0.78984 0.84837 0.89219 0.90246 0.91046 0.90166 0.92799 0.82780 0.85634 0.78161 0.76385 0.91080 0.89971 0.85731 0.63312 0.92805 0.76489 0.86390 0.86379 0.94844 0.91240 0.69227 0.66141 0.83347 0.94222 0.84936 0.87070 0.86638 0.69133 0.834978461265564 0.94438 0.79700 0.82090 0.81810 0.95740 0.95565 0.70845 0.82338 0.85482 0.94930 0.96832 0.84191 0.89526 0.94211 0.95197 0.96193 0.94873 0.97929 0.88551 0.91325 0.83978 0.81535 0.96122 0.95087 0.91474 0.69637 0.98012 0.82475 0.91271 0.91379 0.99854 0.96670 0.75223 0.72042 0.88908 0.98518 0.90819 0.92397 0.91449 0.74840 0.8883635401725769 0.05855 0.05552 0.06015 0.05569 0.04640 0.04365 0.05765 0.05540 0.04971 0.05362 0.05436 0.05207 0.04689 0.04992 0.04951 0.05147 0.04707 0.05130 0.05771 0.05692 0.05817 0.05150 0.05042 0.05116 0.05742 0.06325 0.05207 0.05986 0.04881 0.05000 0.05010 0.05429 0.05997 0.05900 0.05560 0.04296 0.05883 0.05327 0.04811 0.05707 0.05338514968752861 23.4731057635881
7 $_{50}^{.3467}$ 0.86697 0.72165 0.74747 0.74293 0.89100 0.89203 0.64096 0.74881 0.78722 0.87582 0.89424 0.77463 0.83845 0.88225 0.88254 0.89067 0.88170 0.90811 0.80794 0.83669 0.76223 0.74390 0.89096 0.87987 0.83807 0.62355 0.90826 0.74547 0.84392 0.84385 0.92855 0.89278 0.67342 0.65156 0.81365 0.92224 0.82982 0.85090 0.84663 0.67189 0.8168396949768066 0.94438 0.79700 0.82638 0.81810 0.95740 0.95565 0.71800 0.82338 0.85663 0.94930 0.96832 0.84603 0.90500 0.95206 0.95197 0.96193 0.94873 0.97929 0.88551 0.91325 0.83978 0.81535 0.96122 0.95087 0.91474 0.70584 0.98012 0.82475 0.91271 0.91379 0.99854 0.96670 0.75240 0.72994 0.88908 0.98518 0.90819 0.92397 0.91449 0.74840 0.8898587226867676 0.07740 0.07536 0.07890 0.07516 0.06640 0.06362 0.07704 0.07457 0.06941 0.07347 0.07408 0.07139 0.06656 0.06981 0.06943 0.07126 0.06703 0.07118 0.07757 0.07657 0.07755 0.07145 0.07026 0.07100 0.07667 0.08229 0.07186 0.07928 0.06879 0.06994 0.06998 0.07392 0.07898 0.07838 0.07543 0.06293 0.07837 0.07306 0.06786 0.07652 0.07301916182041168 23.78314687757287
8 $_{100}^{.6733}$ 0.66898 0.56108 0.57452 0.57415 0.70798 0.71088 0.48901 0.57635 0.62767 0.67701 0.69424 0.60745 0.66334 0.68087 0.68970 0.68968 0.69986 0.70645 0.62244 0.64854 0.59215 0.58533 0.69101 0.68152 0.64492 0.47732 0.70447 0.57656 0.66580 0.65979 0.72364 0.69160 0.52347 0.50501 0.63138 0.73964 0.64263 0.65938 0.66755 0.51843 0.6362951993942261 0.95793 0.84585 0.86371 0.86017 0.96416 0.96652 0.77723 0.86177 0.89030 0.95982 0.97777 0.87788 0.92114 0.95371 0.96102 0.96981 0.96015 0.98354 0.90891 0.93583 0.88099 0.85908 0.96777 0.95771 0.93335 0.76819 0.98544 0.86594 0.93326 0.93501 0.99910 0.97542 0.81245 0.79320 0.91661 0.98898 0.93148 0.94263 0.93139 0.80574 0.9145236015319824 0.28895 0.28476 0.28919 0.28601 0.25618 0.25564 0.28822 0.28542 0.26263 0.28281 0.28353 0.27043 0.25781 0.27284 0.27132 0.28013 0.26029 0.27709 0.28647 0.28729 0.28884 0.27375 0.27676 0.27619 0.28843 0.29087 0.28097 0.28939 0.26746 0.27522 0.27546 0.28382 0.28898 0.28819 0.28523 0.24934 0.28885 0.28325 0.26384 0.28731 0.27822867035865784 19.293824531850404
9 $_{75}^{.6733}$ 0.66852 0.56066 0.57413 0.57376 0.70750 0.71044 0.48866 0.57595 0.62726 0.67657 0.69378 0.60708 0.66288 0.68040 0.68924 0.68921 0.69940 0.70599 0.62200 0.64810 0.59179 0.58494 0.69054 0.68105 0.64447 0.47697 0.70399 0.57620 0.66538 0.65933 0.72316 0.69115 0.52310 0.50466 0.63097 0.73917 0.64218 0.65897 0.66712 0.51809 0.6358684301376343 0.95795 0.84591 0.86380 0.86026 0.96417 0.96657 0.77736 0.86185 0.89037 0.95986 0.97779 0.87799 0.92117 0.95372 0.96103 0.96983 0.96017 0.98356 0.90896 0.93587 0.88111 0.85917 0.96778 0.95771 0.93338 0.76832 0.98544 0.86607 0.93331 0.93503 0.99910 0.97545 0.81256 0.79333 0.91668 0.98900 0.93150 0.94271 0.93144 0.80588 0.9145790934562683 0.28943 0.28524 0.28967 0.28649 0.25667 0.25612 0.28870 0.28590 0.26311 0.28329 0.28401 0.27091 0.25829 0.27332 0.27180 0.28061 0.26078 0.27757 0.28695 0.28777 0.28932 0.27423 0.27724 0.27667 0.28891 0.29135 0.28145 0.28987 0.26794 0.27570 0.27594 0.28430 0.28946 0.28867 0.28571 0.24983 0.28933 0.28374 0.26432 0.28779 0.2787105441093445 19.08714609195944
10 $_{50}^{.6733}$ 0.66837 0.56053 0.57399 0.57364 0.70735 0.71030 0.48854 0.57583 0.62714 0.67642 0.69364 0.60694 0.66274 0.68025 0.68908 0.68906 0.69925 0.70584 0.62187 0.64796 0.59169 0.58481 0.69039 0.68089 0.64433 0.47684 0.70384 0.57606 0.66524 0.65920 0.72301 0.69101 0.52299 0.50453 0.63083 0.73902 0.64205 0.65885 0.66698 0.51799 0.635732114315033 0.95795 0.84593 0.86382 0.86029 0.96417 0.96658 0.77739 0.86189 0.89041 0.95986 0.97780 0.87800 0.92119 0.95372 0.96104 0.96983 0.96018 0.98357 0.90897 0.93588 0.88116 0.85919 0.96779 0.95771 0.93339 0.76835 0.98544 0.86608 0.93333 0.93505 0.99910 0.97546 0.81260 0.79335 0.91670 0.98900 0.93154 0.94274 0.93145 0.80593 0.9145957827568054 0.28959 0.28540 0.28982 0.28665 0.25682 0.25628 0.28885 0.28606 0.26327 0.28345 0.28417 0.27106 0.25844 0.27347 0.27195 0.28077 0.26093 0.27773 0.28711 0.28792 0.28947 0.27438 0.27739 0.27682 0.28906 0.29151 0.28161 0.29002 0.26809 0.27585 0.27609 0.28446 0.28961 0.28882 0.28586 0.24998 0.28948 0.28389 0.26447 0.28794 0.2788636386394501 19.151662734071724
11 $_{100}^{1}$ 0.07787 0.06181 0.06462 0.06056 0.06924 0.07766 0.04696 0.06148 0.07286 0.06822 0.07917 0.06173 0.07607 0.06891 0.06892 0.07905 0.07780 0.07935 0.05581 0.07570 0.07101 0.06180 0.06961 0.06001 0.06685 0.05363 0.07997 0.06055 0.07539 0.07677 0.08082 0.07887 0.06781 0.06705 0.07514 0.07962 0.07653 0.07607 0.06667 0.05639 0.06960903108119965 0.99697 0.98091 0.98372 0.97966 0.98834 0.99676 0.96606 0.98058 0.99197 0.98733 0.99827 0.98084 0.99517 0.98801 0.98802 0.99816 0.99690 0.99845 0.97491 0.99481 0.99011 0.98090 0.98872 0.97911 0.98596 0.97274 0.99907 0.97966 0.99449 0.99587 0.99992 0.99797 0.98691 0.98616 0.99425 0.99871 0.99563 0.99518 0.98577 0.97550 0.9887116551399231 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.91910 0.9191023707389832 6.172445593848824
12 $_{75}^{1}$ 0.06751 0.05280 0.05599 0.05183 0.05837 0.06698 0.03926 0.05302 0.06361 0.05753 0.06822 0.05248 0.06611 0.05814 0.05805 0.06832 0.06725 0.06877 0.04572 0.06573 0.06211 0.05231 0.05873 0.04916 0.05667 0.04635 0.06897 0.05174 0.06559 0.06657 0.06965 0.06813 0.05953 0.05866 0.06534 0.06859 0.06639 0.06608 0.05658 0.04848 0.05978130176663399 0.99778 0.98307 0.98626 0.98210 0.98864 0.99725 0.96953 0.98329 0.99388 0.98780 0.99850 0.98275 0.99638 0.98841 0.98832 0.99859 0.99752 0.99904 0.97599 0.99600 0.99238 0.98258 0.98900 0.97944 0.98695 0.97662 0.99924 0.98201 0.99586 0.99684 0.99992 0.99840 0.98980 0.98893 0.99562 0.99885 0.99667 0.99635 0.98685 0.97876 0.9900540113449097 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.93027 0.9302725791931152 6.317192429797724
13 $_{50}^{1}$ 0.05633 0.04283 0.04606 0.04225 0.04707 0.05612 0.03022 0.04279 0.05357 0.04654 0.05710 0.04291 0.05517 0.04688 0.04688 0.05694 0.05623 0.05706 0.03515 0.05517 0.05274 0.04307 0.04732 0.03751 0.04580 0.03828 0.05744 0.04228 0.05494 0.05569 0.05793 0.05694 0.05061 0.05031 0.05484 0.05723 0.05568 0.05520 0.04563 0.03989 0.049314361065626144 0.99835 0.98485 0.98808 0.98427 0.98908 0.99814 0.97223 0.98481 0.99558 0.98856 0.99912 0.98492 0.99718 0.98890 0.98890 0.99895 0.99825 0.99908 0.97717 0.99718 0.99476 0.98509 0.98933 0.97952 0.98782 0.98030 0.99946 0.98430 0.99695 0.99770 0.99995 0.99896 0.99263 0.99233 0.99686 0.99924 0.99769 0.99722 0.98764 0.98191 0.991331934928894 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94201 0.94202 0.94202 0.94201 0.94201 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94202 0.94201 0.94202 0.94202 0.94201 0.94202 0.9420175552368164 6.713430977901444

